Inertia-Aware Microgrid Investment Planning Using Tractable Decomposition Algorithms

The integration of the frequency dynamics into Micro-Grid (MG) investment and operational planning problems is vital in ensuring the security of the system in the post-contingency states. However, the task of including transient security constraints in MG planning problems is non-trivial. This is due to the highly non-linear and non-convex nature of the analytical closed form of the frequency metrics (e.g., frequency nadir) and power flow constraints. To handle this issue, this paper presents two algorithms for decomposing the MG investment planning problem into multiple levels to enhance computational tractability and optimality. Furthermore, the sensitivity of the decisions made at each level is captured by corresponding dual cutting planes to model feasible secure regions. This, in turn, ensures both the optimal determination and placement of inertia services and accelerates the convergence of the proposed decomposition algorithms. The efficient and effective performance of the proposed algorithms is tested and verified on an 18-bus Low Voltage (LV) network and a 30-bus Medium Voltage (MV) network under various operating scenarios.

==> images/p_A0.txt <==
	
1	0.04804671
2	0.047995705
3	0.047995705
4	0.047995705
5	0.047995705
6	0.081848517
7	0.081445168
8	0.08062335
9	0.04182186
10	-0.074306395
11	-0.080395004
12	-0.081184701
13	-0.080537474
14	-0.081597017
15	-0.066951162
16	0.02110813
17	0.081564216
18	0.08189
19	0.08189
20	0.08189
21	0.080719589
22	0.048199725
23	0.048097715
24	0.04804671
25	0.04774068
26	0.04774068
27	0.04774068
28	0.04774068
29	0.04774068
30	0.06294017
31	0.080440278
32	0.080321445
33	0.07799223
34	0.03648889
35	-0.020364835
36	-0.03879313
37	-0.05586434
38	-0.02395384
39	0.01023465
40	0.055929875
41	0.081081689
42	0.08189
43	0.08189
44	0.08189
45	0.081723521
46	0.070947955
47	0.04774068
48	0.04774068
49	0.065874705
50	0.054409786
51	0.065874705
52	0.047995705
53	0.047995705
54	0.08189
55	0.081540922
56	0.081619826
57	0.08189
58	0.080816223
59	0.080791433
60	0.08189
61	0.08120021
62	0.080518514
63	0.08189
64	0.08189
65	0.08189
66	0.08189
67	0.08189
68	0.08189
69	0.080191694
70	0.04825073
71	0.048199725
72	0.066014715
73	0.04733264
74	0.04733264
75	0.04733264
76	0.04733264
77	0.04733264
78	0.05657756
79	0.072940665
80	0.060201
81	-0.03491671
82	-0.081656667
83	-0.08189
84	-0.08189
85	-0.08189
86	-0.08189
87	-0.08189
88	-0.080886524
89	0.022594745
90	0.08189
91	0.08189
92	0.08189
93	0.080996393
94	0.0632462
95	0.047383645
96	0.04733264


==> images/p_A1.txt <==
	
1	0.04804671
2	0.047995705
3	0.047995705
4	0.047995705
5	0.047995705
6	0.109047619
7	0.109047619
8	0.10308703
9	0.04182186
10	-0.025707778
11	-0.13288269
12	-0.109047619
13	-0.109047619
14	-0.109047619
15	-0.070284435
16	0.02110813
17	0.109047619
18	0.109047619
19	0.109047619
20	0.109047619
21	0.106651455
22	0.048199725
23	0.048097715
24	0.04804671
25	0.04774068
26	0.04774068
27	0.04774068
28	0.04774068
29	0.04774068
30	0.06294017
31	0.096306585
32	0.09190537
33	0.07799223
34	0.03648889
35	-0.020364835
36	-0.03879313
37	-0.05586434
38	-0.02395384
39	0.01023465
40	0.055929875
41	0.109047619
42	0.109047619
43	0.109047619
44	0.109047619
45	0.109047619
46	0.070947955
47	0.04774068
48	0.04774068
49	0.047995705
50	0.065874705
51	0.047995705
52	0.065874705
53	0.065874705
54	0.109047619
55	0.109047619
56	0.109047619
57	0.109047619
58	0.109047619
59	0.106545461
60	0.109047619
61	0.054062665
62	0.099204215
63	0.109047619
64	0.109047619
65	0.109047619
66	0.109047619
67	0.109047619
68	0.109047619
69	0.107349313
70	0.04825073
71	0.048199725
72	0.066014715
73	0.04733264
74	0.04733264
75	0.04733264
76	0.04733264
77	0.04733264
78	0.05657756
79	0.072940665
80	0.060201
81	-0.03491671
82	-0.109047619
83	-0.109047619
84	-0.109047619
85	-0.109047619
86	-0.109047619
87	-0.109047619
88	-0.109047619
89	0.022594745
90	0.109047619
91	0.109047619
92	0.109047619
93	0.109047619
94	0.0632462
95	0.047383645
96	0.04733264


==> images/p_A2.txt <==
	
1	0.04804671
2	0.047995705
3	0.047995705
4	0.047995705
5	0.047995705
6	0.109047619
7	0.109047619
8	0.10308703
9	0.04182186
10	-0.048002833
11	-0.109047619
12	-0.109047619
13	-0.109047619
14	-0.110587635
15	-0.070284435
16	0.02110813
17	0.109047619
18	0.109047619
19	0.109047619
20	0.109047619
21	0.106651455
22	0.048199725
23	0.048097715
24	0.04804671
25	0.04774068
26	0.04774068
27	0.04774068
28	0.04774068
29	0.04774068
30	0.06294017
31	0.096306585
32	0.09190537
33	0.07799223
34	0.03648889
35	-0.020364835
36	-0.03879313
37	-0.05586434
38	-0.02395384
39	0.01023465
40	0.055929875
41	0.109047619
42	0.109047619
43	0.109047619
44	0.109047619
45	0.109047619
46	0.070947955
47	0.04774068
48	0.04774068
49	0.065874705
50	0.047995705
51	0.047995705
52	0.047995705
53	0.047995705
54	0.109047619
55	0.109047619
56	0.109047619
57	0.109047619
58	0.109047619
59	0.106374461
60	0.109047619
61	0.054062665
62	0.099204215
63	0.109047619
64	0.109047619
65	0.109047619
66	0.109047619
67	0.109047619
68	0.109047619
69	0.107349313
70	0.06622473
71	0.066154725
72	0.066014715
73	0.04733264
74	0.04733264
75	0.04733264
76	0.04733264
77	0.04733264
78	0.05657756
79	0.072940665
80	0.060201
81	-0.03491671
82	-0.109047619
83	-0.109047619
84	-0.109047619
85	-0.109047619
86	-0.109047619
87	-0.109047619
88	-0.109047619
89	0.022594745
90	0.109047619
91	0.109047619
92	0.109047619
93	0.109047619
94	0.0632462
95	0.047383645
96	0.04733264


==> images/p_base.txt <==
	
1	0.04804671
2	0.047995705
3	0.047995705
4	0.047995705
5	0.047995705
6	0.148673595
7	0.14199475
8	0.15880703
9	0.17321186
10	0.129148605
11	0.10076887
12	0.090081725
13	0.129243492
14	0.165837105
15	0.202203505
16	0.22543813
17	0.280825062
18	0.291841587
19	0.285837763
20	0.281849955
21	0.106651455
22	0.048199725
23	0.048097715
24	0.04804671
25	0.04774068
26	0.04774068
27	0.04774068
28	0.04774068
29	0.04774068
30	0.06294017
31	0.097041585
32	0.10394537
33	0.12177723
34	0.12479389
35	0.102870165
36	0.09725187
37	0.09274566
38	0.11125116
39	0.13084465
40	0.154839875
41	0.18519754
42	0.213707245
43	0.198641785
44	0.18984061
45	0.1438341
46	0.070947955
47	0.04774068
48	0.04774068
49	0.062124631
50	0.065874705
51	0.047995705
52	0.047995705
53	0.047995705
54	0.214040305
55	0.14596118
56	0.17996356
57	0.235883665
58	0.225905485
59	0.228212835
60	0.249260586
61	0.229342665
62	0.259141048
63	0.304731386
64	0.314903088
65	0.306526535
66	0.294863291
67	0.286122354
68	0.342027745
69	0.112568035
70	0.04825073
71	0.066154725
72	0.066014715
73	0.04733264
74	0.04733264
75	0.04733264
76	0.04733264
77	0.04733264
78	0.05664756
79	0.075565665
80	0.086206
81	0.06052829
82	0.02851206
83	-0.01701134
84	-0.03682258
85	-0.041150275
86	-0.02271847
87	0.01862321
88	0.07898062
89	0.142609745
90	0.19652752
91	0.160540345
92	0.15307304
93	0.11690346
94	0.0632462
95	0.047383645
96	0.04733264

